Exploring Hybrid Quantum-Classical Methods for Practical Time-Series Forecasting

Time-series forecasting is essential for strategic planning and resource allocation. In this work, we explore two quantum-based approaches for time-series forecasting. The first approach utilizes a Parameterized Quantum Circuit (PQC) model. The second approach employs Variational Quantum Linear Regression (VQLS), enabling time-series forecasting by encoding the problem as a system of linear equations, which is then solved using quantum optimization techniques. We compare the results of these two methods to evaluate their effectiveness and potential advantages for practical forecasting applications.

==> data/fit_evals.csv <==
index,L_BFGS_B,COBYLA,linear,nn
0,0.016283661465613428,0.026401995777735054,0.03260159119963646,0.019625578075647354
1,0.012527608577545694,0.026639619069749192,0.02509973756968975,0.015784015879034996
2,0.05435045152198809,0.026739827402158647,0.022353438660502434,0.013977826572954655
3,0.012411913542708434,0.02479492862165361,0.020370835438370705,0.01279434747993946
4,0.012389594433253331,0.025183852451996187,0.018809398636221886,0.012012334540486336
5,0.020340294834604332,0.026576700874322092,0.017520762979984283,0.011459659785032272
6,0.012385599239440735,0.02602722409817807,0.016426023095846176,0.011022036895155907
7,0.01194750588774607,0.02433136722463501,0.015477390959858894,0.010676820762455463
8,0.012267045438447557,0.024308007814440917,0.014643480069935322,0.010385538451373577
9,0.011557088099772237,0.0270432375596435,0.01390246581286192,0.010119111277163029
10,0.011019463413615833,0.0257874811535112,0.013238527812063694,0.009844900108873844
11,0.01027235847245542,0.0241734644718443,0.012639816850423813,0.009614529088139534
12,0.012213403863790894,0.02437990644704858,0.012097212485969067,0.009409895166754723
13,0.009906878364225637,0.024360039806533073,0.011603524908423424,0.009210396558046341
14,0.009768593174723155,0.02573402690162289,0.011152959428727627,0.009016732685267925
15,0.009369065913216816,0.021138094110979555,0.010740756057202816,0.008819335140287876
16,0.009818286642249248,0.021064349179883694,0.010362927801907063,0.008630441501736641
17,0.00889454740454856,0.021234791606926613,0.010016093030571938,0.008453002199530602
18,0.008870117088377446,0.02246233142754776,0.009697326458990574,0.008276861160993576
19,0.008659117852026905,0.034214249313893434,0.009404072538018227,0.008105875924229622
20,0.008515859789276135,0.021878958467703803,0.00913407001644373,0.007935472764074802
21,0.008419799749482992,0.022629156492742823,0.008885310031473637,0.007775803562253714
22,0.00827010550664804,0.026440762645660046,0.008655975572764874,0.007618751842528582
23,0.00791357026531489,0.021401748830999504,0.008444428443908691,0.007450096309185028
24,0.007798963488704609,0.021171351788785438,0.008249173872172832,0.00730578787624836
25,0.007751038627526936,0.021637475193242037,0.008068851195275784,0.0071474420838057995
26,0.007695801370832572,0.022847406365702202,0.00790221057832241,0.006991984322667122
27,0.007467030631421262,0.027576141476660293,0.00774811115115881,0.006838180124759674
28,0.007453619712650852,0.02073679906714802,0.007605500984936953,0.006677031517028809
29,0.007327180515881602,0.021952606204702876,0.0074734133668243885,0.0064981672912836075
30,0.007039387247922015,0.03770791596766284,0.007350961212068796,0.006342812906950712
31,0.007202774214609428,0.021252026504270372,0.0072373272851109505,0.00616938341408968
32,0.006951301604592595,0.02116038557991705,0.0071317595429718494,0.006013678852468729
33,0.006917390198408765,0.027373000181614,0.007033576723188162,0.005866880062967539
34,0.006873206335139252,0.022330835294473085,0.006942247040569782,0.005717070307582617
35,0.00681085401268994,0.020971267632574727,0.006858478765934706,0.005569740664213896
36,0.00677881621331182,0.023110232579112305,0.006799220107495785,0.005435652565211058
37,0.006683070724070484,0.021168185433876573,0.006928673479706049,0.0053133186884224415
38,0.006676978524331609,0.022916478883548714,0.007230017799884081,0.005187213886529207
39,0.0066696718256228716,0.021378807713814254,0.006893860641866922,0.005061013158410788
40,0.006667792524495756,0.021364860667778967,0.006643929053097963,0.0049495031125843525
41,0.006658034616085032,0.022057275933000216,0.006521653849631548,0.004842744674533606
42,0.006633987632283137,0.020893099426617608,0.006451858673244715,0.004726897459477186
43,0.006612506528122098,0.022777116661219718,0.006398279685527086,0.004618765786290169
44,0.006598293051698996,0.02267953864410956,0.006351827643811703,0.004509450867772102
45,0.006582641656113312,0.02537538001258416,0.006308994721621275,0.004413547459989786
46,0.006580647914768566,0.022106546375046356,0.006268932018429041,0.004302096087485552
47,0.006581768632171753,0.02075210819419473,0.006231075152754784,0.004189023748040199
48,0.006571858350582295,0.021540517075721854,0.0061957016587257385,0.004104027058929205
49,0.006558853609285894,0.024399480015337628,0.006163247860968113,0.004002659115940332
50,0.0065485416304437395,0.020975043265338167,0.006135933566838503,0.003915599547326565
51,0.006601619008475004,0.06002008730341717,0.006117984652519226,0.003829303663223982
52,0.006535488533574356,0.020572188663575547,0.006121036596596241,0.0037498672027140856
53,0.006523327137604588,0.031137667217044685,0.006154103670269251,0.0036578949075192213
54,0.0065153855578743945,0.021042280559458684,0.006208099890500307,0.0035849688574671745
55,0.006519788802073162,0.021203229438058472,0.0061999219469726086,0.0035009358543902636
56,0.006506828959312345,0.020998425919489454,0.006135658361017704,0.003414136590436101
57,0.006491651406874025,0.020516572818975055,0.0060492088086903095,0.0033270663116127253
58,0.0064812923785565624,0.02060718958296303,0.00598656153306365,0.00323728215880692
59,0.006475903729183077,0.02628823587786796,0.005939564201980829,0.0031582375522702932
60,0.006473789411375992,0.020487697114667268,0.005906270816922188,0.003068450139835477
61,0.0064719180502420945,0.022950547943736806,0.0058792163617908955,0.002991595771163702
62,0.006467035141150403,0.020665480785745996,0.0058578383177518845,0.002917714649811387
63,0.00645387385042672,0.023266349364669835,0.00583985447883606,0.0028348632622510195
64,0.006443501673367435,0.020726394752040897,0.005827100947499275,0.002783356700092554
65,0.008169107839487592,0.02288250335065214,0.005819122307002544,0.0027233611326664686
66,0.006441717065989779,0.020953619602466302,0.0058198352344334126,0.0026536420919001102
67,0.0064350786831854035,0.022533726813229356,0.005826144479215145,0.002585693495348096
68,0.006431878465470263,0.020749579558328596,0.005838704761117697,0.0025121455546468496
69,0.006842389828078973,0.02168592319016969,0.005839831195771694,0.002428945852443576
70,0.006431087480911587,0.03234375906634531,0.005829482804983854,0.002354258904233575
71,0.00642710690695868,0.02050066830638868,0.0057982648722827435,0.002292198594659567
72,0.006423166354372874,0.02246072308128371,0.005765119567513466,0.002232296159490943
73,0.0064200942077774275,0.020654442606829134,0.0057299272157251835,0.002167849102988839
74,0.006411189331572339,0.021884013802674764,0.005702600814402103,0.002123328624293208
75,0.006401231848025198,0.020423792999035965,0.005678774788975716,0.0020657118875533342
76,0.006387575352748209,0.021151933263527947,0.005661524832248688,0.0020094402134418488
77,0.006377002810623055,0.02058694030278996,0.005647124722599983,0.001953607192263007
78,0.0063703431501713126,0.02041350195984767,0.005638048052787781,0.0018974252743646502
79,0.006365204676414715,0.0205447818932958,0.005631342064589262,0.0018505554180592299
80,0.006361391934537163,0.02191398257799424,0.005629822611808777,0.0017993694636970758
81,0.006358789660441027,0.020472484981248387,0.005629031918942928,0.0017485491698607802
82,0.006345063071723153,0.02049019385085746,0.0056312005035579205,0.0017025904962792993
83,0.0063416668506412555,0.020395894402247428,0.0056282710283994675,0.0016624603886157274
84,0.006375904289281377,0.020889357596713957,0.005623334553092718,0.0016266533639281988
85,0.006338793864430487,0.020353648898877825,0.005609309766441584,0.0015796141233295202
86,0.006336190604711449,0.021222134144353165,0.005593971814960241,0.0015335784992203116
87,0.0063343034769642115,0.020429012359248086,0.005574017763137817,0.0014912375481799245
88,0.00633197836977309,0.020657392909874336,0.005557103548198938,0.0014561977004632354
89,0.006743563936013981,0.020662671047687705,0.005540055688470602,0.0014082927955314517
90,0.006330551136142921,0.021473270195869015,0.0055275289341807365,0.0013804533518850803
91,0.006327252502437956,0.02062695542561462,0.005516091361641884,0.001340990886092186
92,0.00632025214068131,0.02245389584364696,0.0055089546367526054,0.0013007636880502105
93,0.006316435495805777,0.020248775975893692,0.0055026700720191,0.0012600093614310026
94,0.006315183627947089,0.02065581026844364,0.005500061437487602,0.0012384521542117
95,0.006314480306283563,0.020331224763403627,0.005497018340975046,0.0011985357850790024
96,0.006314144975139372,0.020520945968027268,0.0054962048307061195,0.0011636627605184913
97,0.006313582385256094,0.02032059095792104,0.005492478143423796,0.0011258625891059637
98,0.006312123819548544,0.02069124382735286,0.005489052273333073,0.0010918767657130957
99,0.006368067069218734,0.02020790901251478,0.005481019616127014,0.0010630304459482431
100,0.006310872511654972,0.0202912701382508,0.005473084282130003,0.001044997712597251
101,0.006304243431058961,0.020293579326473674,0.00546165369451046,0.001007242826744914
102,0.006298905080045484,0.02406354851834732,0.005451881792396307,0.0009870127541944385
103,0.006292657881695177,0.020208249764469662,0.005440747831016779,0.0009552289266139269
104,0.006290617374786541,0.020943594850099057,0.0054324776865541935,0.0009434393723495305
105,0.006291183695977345,0.020156924359874335,0.00542401522397995,0.000910610833670944
106,0.006289561631432275,0.020495415956408067,0.005418661516159773,0.0008959268452599645
107,0.006288050428400078,0.020221316655337628,0.005413213279098272,0.0008596305269747972
108,0.006285544050317944,0.020109147801230208,0.0054104989394545555,0.0008339818450622261
109,0.00628156911035828,0.020137277673156522,0.005406999494880438,0.0008068603347055614
110,0.006440652987935472,0.0207368835955599,0.005405406001955271,0.0007930649444460869
111,0.006280359211269636,0.02001486756308676,0.005401866510510445,0.0007695381646044552
112,0.0062752513346178386,0.020919650012726044,0.005399323534220457,0.0007588136359117925
113,0.006270729597247466,0.019982310478188603,0.005394032225012779,0.0007401916664093733
114,0.006267638265984306,0.028836939037653695,0.005389500875025988,0.0007312780362553895
115,0.006265855256012936,0.02017597722563834,0.00538248848170042,0.0007017205352894962
116,0.006264603854301952,0.0219927795788095,0.005376800894737244,0.000695121823810041
117,0.006263019291178181,0.02017759047677247,0.005369557999074459,0.0006674513570033014
118,0.006261114675225953,0.02069323840950967,0.005364301148802042,0.0006436320254579186
119,0.006326932188033873,0.020218910252868892,0.00535822007805109,0.0006258345092646778
120,0.0062599919575453316,0.020829164764741736,0.00535439932718873,0.0006154586444608867
121,0.006258282972767523,0.01997741147423378,0.005349936429411173,0.0005976749234832823
122,0.0062563362546688974,0.02011845772418863,0.0053475890308618546,0.0006032360251992941
123,0.006255495297590972,0.019881975233972973,0.005344292614609003,0.000583740184083581
124,0.006254283101682949,0.019927526465852417,0.00534268282353878,0.0005794207681901753
125,0.006252481203610212,0.019882320969685077,0.005339568946510553,0.0005472727352753282
126,0.0062943471396006,0.020150262510311982,0.005337678361684084,0.0005332751316018403
127,0.006251874258864468,0.020186543320250567,0.005333874840289354,0.0005123151931911707
128,0.006249338640076451,0.021135800178950143,0.005331117194145918,0.0005040430696681142
129,0.006251416000030384,0.020049118831316246,0.00532649178057909,0.00048793997848406434
130,0.0062472640622891025,0.021465210177483787,0.005323104560375214,0.00047489700955338776
131,0.006246245763628798,0.01987427487652012,0.005318241659551859,0.0004676861863117665
132,0.006243365902706122,0.021950087552124752,0.005314945708960295,0.00047405168879777193
133,0.006260831524297001,0.020552986065296174,0.005310569889843464,0.00047560009988956153
134,0.006242680481280775,0.019961145523444978,0.005307948216795921,0.00047756594722159207
135,0.006240983256508793,0.020003997521546413,0.005304404534399509,0.0004536190826911479
136,0.006700272271277046,0.020745201376186715,0.005302576348185539,0.0004466710379347205
137,0.006239301671181661,0.019907644306545718,0.005299718119204044,0.0004274171660654247
138,0.006237840044060828,0.021061222334085694,0.005298363044857979,0.0004123011894989759
139,0.006236858204357019,0.020026025966755123,0.005295719485729933,0.0003948266676161438
140,0.006235960049544439,0.03590315221046059,0.005294337868690491,0.00037938213790766895
141,0.0062275127222966445,0.021503420508618983,0.005291455890983343,0.00037258383235894144
142,0.006226254216867558,0.01995745225803397,0.005289717111736536,0.0003617467300500721
143,0.006222848263207445,0.02012542710227046,0.005286462139338255,0.00036063604056835175
144,0.00622034660339646,0.01987809054722727,0.0052844081073999405,0.00036030952469445765
145,0.006836131509998356,0.020024123076446448,0.005281004589051008,0.0003527100197970867
146,0.006218893521290891,0.019941978864948463,0.005278948228806257,0.0003628024714998901
147,0.006216384773959535,0.02019713506177748,0.005275750532746315,0.0003545585786923766
148,0.006214175225681349,0.019881279177539794,0.00527400616556406,0.00034382406738586724
149,0.006213044381068106,0.02028205130526651,0.005271231289952993,0.0003299927047919482
150,0.006211723659171662,0.01992911501932656,0.00526990694925189,0.00032375866430811584
151,0.0062092350993819085,0.020028866056781374,0.005267523694783449,0.0003103049530182034
152,0.006207005076016232,0.0199048900083908,0.005266494117677212,0.0003043040633201599
153,0.006205101487026934,0.020020190461935358,0.005264293868094683,0.00029801364871673286
154,0.0061999867150285045,0.01990860751590927,0.005263315048068762,0.0002909869363065809
155,0.00619617134022471,0.020004602031398103,0.00526106171309948,0.00028296952950768173
156,0.006197310658918883,0.019881121912886334,0.005259953439235687,0.0002779009228106588
157,0.0061956233884136284,0.019845965000925746,0.005257549230009317,0.00027073986711911857
158,0.006194925758497853,0.01985180633014137,0.005256293341517448,0.00027386992587707937
159,0.0061941747865035535,0.020059938916144385,0.005253814626485109,0.00026855553733184934
160,0.006193271757477799,0.019864190132871135,0.005252546165138483,0.00027214764850214124
161,0.006192028541252715,0.019920477058278367,0.005250158719718456,0.0002591020311228931
162,0.00619411921515044,0.01987121145816937,0.00524903554469347,0.00025514344451949
163,0.0061907808378075056,0.02027650908623381,0.005246862769126892,0.00024393883359152824
164,0.006188883767471091,0.01981274382249437,0.005245959851890802,0.00023962551495060325
165,0.006186263142001312,0.020018020160663046,0.005244015250355005,0.00023111027257982641
166,0.00618738799275206,0.019811316410641346,0.0052432892844080925,0.00022737715335097164
167,0.006184817357705406,0.02016137218445476,0.005241477862000465,0.0002185111807193607
168,0.006182535898073664,0.01981639065722053,0.00524081801995635,0.0002177930437028408
169,0.006181203839552641,0.02014618970246825,0.005239021964371204,0.00021037070837337524
170,0.006179083473107135,0.0198198466398585,0.005238327197730541,0.00021357435616664588
171,0.006177322700564748,0.02369590747804518,0.005236484110355377,0.00020973937353119254
172,0.0061764122814254455,0.01979787073238291,0.005235729273408651,0.00021289011056069285
173,0.006172255982582764,0.020215147419648576,0.005233858246356249,0.00020495591161306947
174,0.006173423331435803,0.0198148517308286,0.005233095958828926,0.00020636850968003273
175,0.006168329610059998,0.019919932216563848,0.005231272894889116,0.0001940943911904469
176,0.0061705142369203525,0.019755765363380345,0.00523058045655489,0.00019274857186246663
177,0.006165647161596401,0.019694532908636916,0.005228871945291758,0.00018115235434379429
178,0.006165074555007873,0.019681416168791103,0.005228296387940645,0.00017586092872079462
179,0.00616466188715615,0.019833612540453925,0.005226717330515385,0.00016921352653298527
180,0.006163210160132999,0.0196816442038415,0.0052262465469539165,0.0001715916150715202
181,0.006162371952779456,0.01992785071396622,0.0052247620187699795,0.0001665138843236491
182,0.006161342332064453,0.019688681550724882,0.005224346648901701,0.00016944330127444118
183,0.006160383263584945,0.020030898897314832,0.005222896579653025,0.0001672341168159619
184,0.0061587108278569665,0.019694816314363053,0.00522248400375247,0.00016766643966548145
185,0.006179598095883393,0.019803201958801277,0.00522103114053607,0.00016120563668664545
186,0.006158279964814589,0.019688926265550518,0.005220599938184023,0.00016461436462122947
187,0.006157235534753138,0.021487868311761343,0.0052191452123224735,0.0001516972406534478
188,0.0061560808717332546,0.01986024306958915,0.005218713078647852,0.00015635830641258508
189,0.006155468770944816,0.02026586023751524,0.005217287223786116,0.00014866764831822366
190,0.006155054436746658,0.019729307036678335,0.005216891411691904,0.00014715151337441057
191,0.006154784562478865,0.019941232633597417,0.005215531215071678,0.00013790112279821187
192,0.006154482990372135,0.0198747605787561,0.005215196870267391,0.00013385033525992185
193,0.00615349741068351,0.0201373503718173,0.005213912110775709,0.00012613323633559048
194,0.006151270848262305,0.019622667635444287,0.005213642027229071,0.0001292472443310544
195,0.006149914251917899,0.020230560326543707,0.00521242106333375,0.00012773631897289306
196,0.006149478869945103,0.019693291255784097,0.005212191957980394,0.00013237450912129134
197,0.006148732289869779,0.019739439065135332,0.005211006384342909,0.00012890054495073855
198,0.0061482534270157095,0.01975729909428814,0.0052107893861830235,0.00013733835658058524
199,0.0061474360313245454,0.019800850800082422,0.0052096182480454445,0.00012891035294160247
200,0.006177331335821143,0.019676436298303842,0.005209401249885559,0.00013060228957328945
201,0.006147359629164634,0.019615280992713483,0.005208238959312439,0.0001214576477650553
202,0.006146958725114881,0.01962073380294076,0.005208025220781565,0.0001196256052935496
203,0.006146653675826294,0.019762692419703114,0.005206883419305086,0.00011126130993943661
204,0.006149388120467891,0.01957254869762754,0.005206689704209566,0.00011044232815038413
205,0.006146308743802897,0.019615645475281204,0.005205587483942509,0.00010342865425627679
206,0.006145861562262349,0.019599803530110187,0.005205429159104824,0.00010203236888628453
207,0.006145317001741663,0.019641879920903525,0.005204373504966497,0.0001000325137283653
208,0.006146453176127284,0.01957076890921735,0.005204252433031797,0.00010349239164497703
209,0.006144993018241813,0.019807257344038962,0.005203239619731903,0.00010146330168936402
210,0.006144493791613421,0.019578723055137283,0.005203146953135729,0.00010591930185910314
211,0.00614383775372297,0.019754683730093037,0.005202163476496935,0.000101083169283811
212,0.006143356420309492,0.019579099051917178,0.005202085245400667,0.00010700924030970782
213,0.006143208178456517,0.019728751159396665,0.005201118066906929,0.00010430343536427245
214,0.006143074623304951,0.019672450168331888,0.005201044958084822,0.00010696054232539609
215,0.006142645726907592,0.01991460858028087,0.005200093612074852,9.709479490993544e-05
216,0.006141859287568495,0.019774417247458233,0.00520002655684948,9.43453487707302e-05
217,0.006141126433600297,0.019436661950890746,0.0051990896463394165,8.66500340634957e-05
218,0.006140817189393605,0.019477484105665768,0.0051990351639688015,8.598949352744967e-05
219,0.006139321150738908,0.019578641172055915,0.005198123399168253,8.171554509317502e-05
220,0.0061397107471803415,0.019521453963493612,0.0051980894058942795,8.450201130472124e-05
221,0.006138709964643139,0.019548067337128508,0.005197207443416119,8.14130253274925e-05
222,0.006137495275482864,0.01944950592530209,0.005197194870561361,8.340297790709883e-05
223,0.006135632708342632,0.019419739083851566,0.0051963417790830135,8.010965393623337e-05
224,0.0061355304988497585,0.01943723315265864,0.0051963478326797485,8.345553942490369e-05
225,0.0061343478291490654,0.021447501305926722,0.005195518955588341,8.227082435041666e-05
226,0.006134155651159092,0.019388291593956015,0.0051955366507172585,8.529727347195148e-05
227,0.006137640291931189,0.019968140553486568,0.0051947226747870445,8.159709250321612e-05
228,0.006133265290983246,0.019335861661214225,0.0051947482861578465,8.253870328189805e-05
229,0.006132755583757534,0.020699344378675617,0.005193945951759815,7.683602598262951e-05
230,0.006138100919449704,0.019311240064289508,0.0051939766854047775,7.77316017774865e-05
231,0.00613149178364231,0.019455142057309503,0.0051931897178292274,7.402629853459075e-05
232,0.00613115037276695,0.019364196845181404,0.005193230230361223,7.433835708070546e-05
233,0.0061303681598780385,0.01961458595955121,0.005192459095269442,7.057113543851301e-05
234,0.00613028709480458,0.01950849744605619,0.00519251124933362,7.292127702385187e-05
235,0.006130167572366346,0.019480782263601202,0.005191760137677193,6.955554999876767e-05
236,0.0061289124794636825,0.019337139686587474,0.005191825795918703,6.815620145061985e-05
237,0.006128553053897235,0.019472750494195258,0.005191094242036343,6.42852028249763e-05
238,0.0061356297132874,0.019314633157562877,0.005191170144826174,6.606931856367737e-05
239,0.0061282596062447615,0.01966054037649798,0.005190456286072731,6.160128396004438e-05
240,0.0061274179814817635,0.019329765811318327,0.005190541967749596,6.429822678910568e-05
241,0.006126958637000274,0.01976305773483546,0.005189842078834772,6.426705658668652e-05
242,0.006126781291904088,0.019321623208418567,0.00518993241712451,6.722194666508585e-05
243,0.0061313617203177274,0.01954501201543859,0.005189242772758007,6.37381526757963e-05
244,0.006126600808256773,0.01932041310395259,0.005189339630305767,6.855795800220221e-05
245,0.006126042662535406,0.019552307192164664,0.005188662093132734,6.437888077925891e-05
246,0.006126958302513449,0.019381841628633042,0.005188764538615942,6.245848635444418e-05
247,0.0061256489051643905,0.019371117448581627,0.005188099108636379,5.774974852101877e-05
248,0.00612459643173678,0.019331494013990133,0.005188207607716322,6.0597249103011563e-05
249,0.006124014890083869,0.019500625132728645,0.005187556147575378,5.65550071769394e-05
250,0.006123765140254131,0.019296718679062897,0.005187673028558493,5.8754845667863265e-05
251,0.006122872762237474,0.01965240576829342,0.005187035538256168,5.4751839343225583e-05
252,0.006122395993450994,0.019300306905424894,0.005187159404158592,5.3336920245783404e-05
253,0.006122199505932989,0.01946417405631348,0.005186532624065876,5.1268227252876386e-05
254,0.006125498076921727,0.019289874721254187,0.005186663940548897,5.774358578491956e-05
255,0.006122103345556681,0.01965064182046988,0.005186048336327076,5.587698251474649e-05
256,0.006121833024150977,0.019324756123779596,0.00518618430942297,5.409793448052369e-05
257,0.006121738561470082,0.01929664704123205,0.0051855784840881824,5.118666013004258e-05
258,0.006121513154409887,0.01934223587497306,0.0051857177168130875,5.516943201655522e-05
259,0.00612210917327006,0.019468831061236275,0.005185119807720184,5.398303983383812e-05
260,0.006121345004318223,0.01938844226986786,0.00518526416271925,5.683103881892748e-05
261,0.006120978757774779,0.019678867286233595,0.005184675566852093,5.452939876704477e-05
262,0.006120678680633344,0.01933299645324095,0.005184823181480169,5.380727452575229e-05
263,0.006120281938664445,0.019574966729308203,0.005184245761483908,4.994353366782889e-05
264,0.006119897763348824,0.01942930123541816,0.005184398498386145,5.041537951910868e-05
265,0.006120110209599325,0.0191118930252575,0.005183828994631767,4.7182784328470007e-05
266,0.006119412734239116,0.019142641427850906,0.00518398592248559,4.454102963791229e-05
267,0.006118839381720664,0.021505538885342318,0.005183427594602108,4.207367237540893e-05
268,0.006118519091412078,0.019167637214347437,0.0051835873164236546,4.480837378650904e-05
269,0.006118324039522889,0.019421895648336986,0.0051830364391207695,4.5350327127380297e-05
270,0.006119231224306133,0.0190848439577423,0.005183200817555189,4.639242251869291e-05
271,0.006118242234191349,0.02020158163983005,0.005182656925171614,4.721064760815352e-05
272,0.006118099830268413,0.019110114360753345,0.005182824097573757,5.5390610214089975e-05
273,0.006118309914901921,0.01940242500738413,0.005182288121432066,5.323922596289776e-05
274,0.006117716610400738,0.019151062846824655,0.005182457622140646,5.2904393669450656e-05
275,0.006117124120102143,0.019192468215885262,0.005181928165256977,4.848096432397142e-05
276,0.006116856580745924,0.01910600257973671,0.005182099994271994,4.846574302064255e-05
277,0.00611650265399928,0.019123171369886543,0.005181577522307634,4.278283813619055e-05
278,0.006116270675937654,0.01916793898529016,0.005181752610951662,3.990770346717909e-05
279,0.006116171889603938,0.0194833178728253,0.005181236658245325,3.664074756670743e-05
280,0.006116175000037522,0.019162669339171275,0.005181415006518364,3.5275399568490684e-05
281,0.006116140225873952,0.01909737825905008,0.005180906038731337,3.355493754497729e-05
282,0.006120164898941941,0.019187558602971402,0.005181086715310812,3.437923078308813e-05
283,0.006116018986050059,0.01937984981134677,0.005180584266781807,3.737704173545353e-05
284,0.006115978473141397,0.01919404933399325,0.005180766806006432,4.467741382541135e-05
285,0.006115957020969139,0.01912890669641311,0.0051802690140903,4.7052653826540336e-05
286,0.006115937681353157,0.01909939523895487,0.005180453881621361,5.469225288834423e-05
287,0.006115843442131049,0.019052406336571417,0.005179963540285826,5.526228414964862e-05
288,0.00611576456819933,0.019108677641136836,0.005180148873478174,5.8074543630937114e-05
289,0.006115713357565236,0.019063228175639182,0.0051796636544167995,4.828978853765875e-05
290,0.006115669734706718,0.019079363345135016,0.00517985038459301,4.173366687609814e-05
291,,0.01912827952825616,0.005179370753467083,3.435224061831832e-05
292,,0.019066871048153442,0.005179559346288443,3.100881076534279e-05
293,,0.019045603788430444,0.005179083906114101,2.6900543161900714e-05
294,,0.01917146273679853,0.005179273895919323,2.5623399778851308e-05
295,,0.01904470874193453,0.005178804975003004,2.4608221792732365e-05
296,,0.019232678362585746,0.0051789958961308,2.7476247851154767e-05
297,,0.019056643656624912,0.005178531166166067,3.0748324206797406e-05
298,,0.019164466195280953,0.0051787244156003,3.8021051295800135e-05
299,,0.0190538006167917,0.00517826434224844,4.519716094364412e-05
300,,0.01921909304468656,0.00517845805734396,6.246269185794517e-05
301,,0.019050704128619454,0.0051780035719275475,6.488832150353119e-05
302,,0.01914611454856982,0.00517819682136178,6.855071114841849e-05
303,,0.019043128725340284,0.005177745595574379,5.151932418812066e-05
304,,0.01914779971319334,0.005177940707653761,4.071498187840916e-05
305,,0.01905060031387477,0.005177493207156658,2.810540536302142e-05
306,,0.019103097397246034,0.005177689716219902,2.13057628570823e-05
307,,0.019048554022103065,0.00517724733799696,1.7576583559275605e-05
308,,0.019047761841700463,0.0051774438470602036,1.6015530491131358e-05
309,,0.0190498781551622,0.005177004262804985,1.5363200873252936e-05
310,,0.01910630681907799,0.005177202168852091,1.5874122254899703e-05
311,,0.01906147498382602,0.005176767706871033,1.88411522685783e-05
312,,0.0191468169063568,0.005176963284611702,2.5504570658085868e-05
313,,0.019028055178827028,0.005176532082259655,3.487288631731644e-05
314,,0.018731536985976356,0.005176730453968048,5.1890950999222696e-05
315,,0.0184022746320871,0.0051763029769063,6.819537520641461e-05
316,,0.018036085501838443,0.005176501348614693,8.543978037778288e-05
317,,0.017808012626835065,0.005176076665520668,6.786261656088755e-05
318,,0.017602813432115023,0.005176275968551636,5.630340820061974e-05
319,,0.017444214468156288,0.005175854545086622,3.425638715270907e-05
320,,0.017387039828120402,0.005176052916795015,2.2420974346459843e-05
321,,0.0173710809547111,0.005175636149942875,1.6228013919317164e-05
322,,0.017418691158367725,0.005175835452973843,1.3044917068327777e-05
323,,0.017357789013289417,0.005175420083105564,1.151065771409776e-05
324,,0.017330253310781404,0.005175619851797819,1.1048285159631632e-05
325,,0.017336028408053136,0.005175208207219839,1.172312295238953e-05
326,,0.017333148276255445,0.0051754070445895195,1.3463247341860551e-05
327,,0.01739495880123649,0.005174997262656689,1.7056494471034966e-05
328,,0.01712222651144398,0.005175197031348944,2.6569552574073896e-05
329,,0.017105098723276653,0.005174791906028986,4.032351716887206e-05
330,,0.01713313409486779,0.005174991209059954,6.172177381813526e-05
331,,0.016979822774275108,0.005174587946385145,7.648296013940126e-05
332,,0.0172972013904392,0.005174786318093538,8.71744632604532e-05
333,,0.016937355727528042,0.005174386315047741,6.16867546341382e-05
334,,0.01698030390645767,0.005174587015062571,4.0746712329564616e-05
335,,0.017038289552218096,0.0051741888746619225,2.4803866836009547e-05
336,,0.016907115756224216,0.005174387712031603,1.7182135707116686e-05
337,,0.016872397271755067,0.005173991899937391,1.2984761269763112e-05
338,,0.016769952770814632,0.005174191668629646,1.0875831321754958e-05
339,,0.016785061086329045,0.005173797253519297,1.0039179869636428e-05
340,,0.016809951378844997,0.005173997022211552,9.997979759646114e-06
341,,0.01674012664536106,0.005173605866730213,1.1235998499614652e-05
342,,0.016878351455086378,0.005173804238438606,1.3932762158219703e-05
343,,0.016756674255720264,0.005173416808247566,1.8834998627426103e-05
344,,0.01689502170596909,0.005173616111278534,3.018898314621765e-05
345,,0.016712841936419705,0.005173230078071356,4.631130286725238e-05
346,,0.016707301620067998,0.005173427984118462,7.213022036012262e-05
347,,0.01671584543749113,0.005173043347895145,7.730629295110703e-05
348,,0.016718543662376184,0.0051732417196035385,7.560888479929417e-05
349,,0.01671020897445199,0.005172861274331808,5.026682265452109e-05
350,,0.016711953465537322,0.005173057783395052,3.2980733521981165e-05
351,,0.01669086149451316,0.005172678269445896,2.1101548554725014e-05
352,,0.016634440871257435,0.005172876641154289,1.4596897017327137e-05
353,,0.01663889153520152,0.0051724971272051334,1.1281195838819258e-05
354,,0.01667188366530822,0.005172695033252239,9.747573130880482e-06
355,,0.01664851565812134,0.005172318778932095,9.288422916142736e-06
356,,0.016585952418328737,0.005172516219317913,9.644858437241055e-06
357,,0.01662947643689738,0.005172142758965492,1.1084298421337735e-05
358,,0.016599570307836983,0.005172338802367449,1.3937701623945031e-05
359,,0.016580701678079447,0.005171967204660177,2.044029133685399e-05
360,,0.016693333038918432,0.005172163713723421,3.201379149686545e-05
361,,0.01658152042696755,0.005171793047338724,4.8056965169962496e-05
362,,0.01657403178117073,0.005171989556401968,7.011076377239078e-05
363,,0.01673050294527032,0.00517162075266242,7.505140820285305e-05
364,,0.016581022539397392,0.005171815864741802,7.35426219762303e-05
365,,0.016532430635586997,0.005171450320631266,4.781080497195944e-05
366,,0.01656111171079583,0.005171644501388073,3.0684666853630915e-05
367,,0.016515747932542332,0.005171278957277536,1.9189028535038233e-05
368,,0.016889965953163368,0.005171473603695631,1.3311431757756509e-05
369,,0.016518956621704727,0.005171110387891531,1.0313290658814367e-05
370,,0.016563775778270663,0.005171305034309626,8.970890121418051e-06
371,,0.01649540885925305,0.005170943681150675,8.606094525021035e-06
372,,0.016519351579149986,0.00517113646492362,9.118401067098603e-06
373,,0.016495185955866708,0.005170776508748531,1.062935552909039e-05
374,,0.016545706927960046,0.0051709688268601894,1.3846641195414122e-05
375,,0.01650779303997171,0.005170611664652824,2.03964373213239e-05
376,,0.016516230649489302,0.005170803051441908,3.105045834672637e-05
377,,0.016528021391770096,0.0051704468205571175,4.5753156882710755e-05
378,,0.016552502372883325,0.005170638207346201,6.79093791404739e-05
379,,0.01651685821831694,0.005170284304767847,7.3545757913962e-05
380,,0.016566341651403534,0.005170476622879505,7.119341171346605e-05
381,,0.016526060075260855,0.005170121788978577,4.7223627916537225e-05
382,,0.016577220329787947,0.00517031317576766,3.0291937946458347e-05
383,,0.0164879937870749,0.0051699611358344555,1.880459785752464e-05
384,,0.016564370043324672,0.005170151591300964,1.3080228200124111e-05
385,,0.016493202214732574,0.005169800948351622,1.0169057532039005e-05
386,,0.01659082658913308,0.005169990006834269,8.809356586425565e-06
387,,0.01648903975293923,0.005169641692191362,8.435750714852475e-06
388,,0.016619800922943448,0.005169830285012722,8.970926501206122e-06
389,,0.016468053939519594,0.0051694815047085285,1.0526319783821236e-05
390,,0.016523395507502016,0.0051696705631911755,1.3601777027361095e-05
391,,0.016479508468052833,0.0051693241111934185,1.9513936422299594e-05
392,,0.01653400625078558,0.005169512238353491,2.987355946970638e-05
393,,0.01646551278053803,0.005169167649000883,4.465179517865181e-05
394,,0.016518814539367082,0.005169355776160955,6.371702329488471e-05
395,,0.016502557944389835,0.005169011652469635,6.841403956059366e-05
396,,0.016463311562531915,0.005169199779629707,6.862877489766106e-05
397,,0.016509163073288233,0.0051688579842448235,4.7698445996502414e-05
398,,0.016483453490880047,0.005169043783098459,3.0489367418340407e-05
399,,0.016460589410161444,0.005168701987713575,1.9160595911671408e-05
400,,0.016549265928206512,0.005168889183551073,1.352901199425105e-05
401,,0.016475667861658935,0.005168546922504902,1.046150555339409e-05
402,,0.01651772372186829,0.005168733652681112,9.116070032177959e-06
403,,0.016463372184588654,0.005168393719941378,8.756503120821435e-06
404,,0.01657789323685371,0.005168579518795013,9.389895240019541e-06
405,,0.016467545947419678,0.005168243311345577,1.1051504770875908e-05
406,,0.016622410672014604,0.005168427247554064,1.4474216186499689e-05
407,,0.016448337246489322,0.005168090108782053,2.0193547243252397e-05
408,,0.016492147247613102,0.005168274976313114,3.0006607630639337e-05
409,,0.016453028762954403,0.005167939234524965,4.35072579421103e-05
410,,0.01649400488011828,0.005168124567717314,6.0746893723262474e-05
411,,0.016462348768062185,0.0051677897572517395,6.49996945867315e-05
412,,0.016389999231819753,0.005167970899492502,6.468594801845029e-05
413,,0.016461150913575657,0.005167639348655939,4.487134356168099e-05
414,,0.01719184109848659,0.005167821887880564,3.0196873922250234e-05
415,,0.016404374771154438,0.005167489405721426,1.9623405023594387e-05
416,,0.01643068791844117,0.005167671944946051,1.3902546925237402e-05
417,,0.016484080853860248,0.0051673403941094875,1.0969753020617645e-05
418,,0.016250065586967347,0.005167522467672825,9.638364645070396e-06
419,,0.016337721816000295,0.005167193245142698,9.437751941732131e-06
420,,0.016321564266974228,0.005167374853044748,1.0209721949649975e-05
421,,0.016267409642185218,0.005167045164853334,1.2150456313975155e-05
422,,0.016264206201298242,0.0051672267727553844,1.5748486475786194e-05
423,,0.01626589770899796,0.00516689894720912,2.1916608602623455e-05
424,,0.01641241928323626,0.005167079158127308,3.1268162274500355e-05
425,,0.016298390536014826,0.005166752263903618,4.354161137598567e-05
426,,0.01623987914387016,0.005166932009160519,5.9163365222048014e-05
427,,0.016275901487425557,0.005166605580598116,6.344286521198228e-05
428,,0.016213030248472784,0.005166783928871155,6.202416989253834e-05
429,,0.0162161350233243,0.005166460294276476,4.3350988562451676e-05
430,,0.016235327622284697,0.005166639108210802,2.9026432457612827e-05
431,,0.016299039144796502,0.005166314542293549,1.9111603251076303e-05
432,,0.016267079949269788,0.005166493356227875,1.3693664186575916e-05
433,,0.01621089296817274,0.005166170187294483,1.093066566681955e-05
434,,0.01632248745366287,0.005166347604244947,9.71159079199424e-06
435,,0.016211687386189836,0.00516602722927928,9.599403711035848e-06
436,,0.016264404188878315,0.005166203714907169,1.0489446140127257e-05
437,,0.016210065776713384,0.005165883339941502,1.2573595995490905e-05
438,,0.016349375990072,0.0051660616882145405,1.6265561498585157e-05
439,,0.016348519616421517,0.005165739916265011,2.2413581973523833e-05
440,,0.016186115851524987,0.005165916867554188,3.121386907878332e-05
441,,0.016194840704475046,0.005165597423911095,4.254182204022072e-05
442,,0.016205012329050028,0.00516577297821641,5.487759335665032e-05
443,,0.016167478882849577,0.005165454465895891,5.6134820624720305e-05
444,,0.01624517099229724,0.005165629088878632,5.5841308494564146e-05
445,,0.01615728032577618,0.00516531290486455,4.245957461534999e-05
446,,0.016208726376255807,0.005165487993508577,3.0323504688567482e-05
447,,0.016175918362453728,0.005165172275155783,2.1452120563481003e-05
448,,0.016285845795795947,0.005165346432477236,1.622607851459179e-05
449,,0.016165222143135424,0.0051650311797857285,1.340827475360129e-05
450,,0.016255936660629723,0.005165204871445894,1.2178315046185162e-05
451,,0.016176847442059834,0.005164891015738249,1.2152614544902463e-05
452,,0.016290712110288177,0.005165064707398415,1.3240782209322788e-05
453,,0.016138116135432076,0.005164750386029482,1.566175888001453e-05
454,,0.01604520843035262,0.00516492361202836,1.9486831661197357e-05
455,,0.016172386580219474,0.005164610221982002,2.5177316274493933e-05
456,,0.01602668150495453,0.005164784379303455,3.317174923722632e-05
457,,0.016387232814179257,0.005164471920579672,4.307742710807361e-05
458,,0.016036926589159277,0.005164644215255976,5.068881728220731e-05
459,,0.016079886343943316,0.005164332687854767,5.031408727518283e-05
460,,0.016042025241775094,0.005164504516869783,4.7132012696238235e-05
461,,0.016045612827238275,0.0051641943864524364,3.69434455933515e-05
462,,0.016033433098703025,0.005164365749806166,2.7929336283705197e-05
463,,0.01604473962324619,0.005164056550711393,2.1274046957842074e-05
464,,0.016116006486670293,0.005164227914065123,1.7212032616953366e-05
465,,0.01607720088518269,0.005163919646292925,1.5056928532430902e-05
466,,0.01602053379289806,0.00516408821567893,1.4280261893873103e-05
467,,0.01627775166351952,0.0051637813448905945,1.4684157576994039e-05
468,,0.016117261555949305,0.005163951311260462,1.621592127776239e-05
469,,0.01601087187680698,0.005163644440472126,1.8996828657691367e-05
470,,0.01604117935041383,0.005163813941180706,2.3109365429263562e-05
471,,0.016295571015656644,0.0051635075360536575,2.9047057978459634e-05
472,,0.016014360589896547,0.00516367657110095,3.531267793732695e-05
473,,0.016249557037178057,0.005163370631635189,4.0911170799518004e-05
474,,0.01602244680563964,0.005163540598005056,4.687334876507521e-05
475,,0.016045238722922454,0.00516323558986187,4.532546881819144e-05
476,,0.01611945016375288,0.005163403227925301,4.001863635494374e-05
477,,0.015945648551404273,0.005163099151104689,3.215199467376806e-05
478,,0.01598810369661489,0.005163267720490694,2.551831494201906e-05
479,,0.015967986124755574,0.005162965040653944,2.0991594283259474e-05
480,,0.01593745442756445,0.005163132678717375,1.8209622794529423e-05
481,,0.016014015464559776,0.005162829998880625,1.688871816440951e-05
482,,0.01595392066714287,0.0051629976369440556,1.6739670172682963e-05
483,,0.016170678137139273,0.005162696819752455,1.7687885701889172e-05
484,,0.015943970837148106,0.005162863060832024,1.968481228686869e-05
485,,0.016259060040110244,0.005162561312317848,2.277251405757852e-05
486,,0.015937267644896874,0.005162728019058704,2.6739098757389e-05
487,,0.01607860210043217,0.005162427201867104,3.1739964470034465e-05
488,,0.015958911069795814,0.0051625934429466724,3.670468140626326e-05
489,,0.01600601274668724,0.0051622940227389336,3.965841096942313e-05
490,,0.015936061076202348,0.005162459332495928,4.2414401832502335e-05
491,,0.01604406042207912,0.005162159912288189,3.996780651505105e-05
492,,0.015933779778137064,0.005162327084690332,3.548463064362295e-05
493,,0.01605495035865643,0.0051620290614664555,2.937133285740856e-05
494,,0.015918911598354825,0.005162192974239588,2.433099325571675e-05
495,,0.01597044834510301,0.0051618958823382854,2.0926800061715767e-05
496,,0.015906613361134886,0.005162062123417854,1.892751060950104e-05
497,,0.015924444251995254,0.005161764565855265,1.8164915672969073e-05
498,,0.01591597953043977,0.005161928478628397,1.8443459339323454e-05
499,,0.01594130617735069,0.005161632318049669,1.9730721760424785e-05
500,,0.01592362989336701,0.005161796230822802,2.1939360522083007e-05
501,,0.015918278620953803,0.0051615010015666485,2.4995071726152673e-05
502,,0.015957825903080265,0.0051616644486784935,2.856502032955177e-05
503,,0.016416642929995836,0.005161370616406202,3.3201591577380896e-05
504,,0.015870848686055594,0.005161532200872898,3.739630483323708e-05
505,,0.015980573623798497,0.005161239765584469,3.887481216224842e-05
506,,0.015864379295655453,0.005161402281373739,4.107482891413383e-05
507,,0.01611266358506027,0.005161108449101448,3.730305616045371e-05
508,,0.015873407376075534,0.005161270033568144,3.191139330738224e-05
509,,0.01605545788509762,0.005160978063941002,2.6827719921129756e-05
510,,0.015861677102917214,0.005161140579730272,2.2789836293668486e-05
511,,0.01629305220849925,0.005160849075764418,2.022574881266337e-05
512,,0.01585907880052195,0.005161011591553688,1.8895645553129725e-05
513,,0.01587588150573849,0.005160719621926546,1.8676239051274024e-05
514,,0.0158641843668021,0.005160880740731955,1.942448943736963e-05
515,,0.0159488542988412,0.005160591099411249,2.1174859284656122e-05
516,,0.01586772143133339,0.005160751286894083,2.3686248823651113e-05
517,,0.015876206599416718,0.005160460714250803,2.6946492653223686e-05
518,,0.015882803649976917,0.0051606218330562115,3.0572686227969825e-05
519,,0.016098692583230486,0.005160332191735506,3.434205791563727e-05
520,,0.015859723335306237,0.005160493776202202,3.789737820625305e-05
521,,0.016053538236306314,0.005160204600542784,3.775706500164233e-05
522,,0.01586316281572296,0.00516036432236433,3.634218955994584e-05
523,,0.01590381813087452,0.005160077009350061,3.2637137337587774e-05
524,,0.015867474224706055,0.005160237196832895,2.84037505480228e-05
525,,0.01584429217459535,0.005159948952496052,2.508465877326671e-05
526,,0.015833987229540398,0.005160107742995024,2.2593862013309263e-05
527,,0.01625409595943056,0.005159821826964617,2.1206558812991716e-05
528,,0.01582575642582162,0.005159980151802301,2.0673156541306525e-05
529,,0.016054957535050512,0.005159695167094469,2.1032350559835322e-05
530,,0.015816063779788312,0.005159853026270866,2.215126733062789e-05
531,,0.015968029158939877,0.005159567575901747,2.3980253899935633e-05
532,,0.015889875120644527,0.005159725900739431,2.629011942190118e-05
533,,0.01584684591842636,0.005159441847354174,2.9394159355433658e-05
534,,0.015790785080290002,0.005159599240869284,3.2182735594687983e-05
535,,0.01598681012203008,0.005159315653145313,3.416282925172709e-05
536,,0.015792035336547904,0.005159473046660423,3.567008752725087e-05
537,,0.01590105059913795,0.005159189458936453,3.427824776736088e-05
538,,0.015785483667387558,0.00515934731811285,3.3451095077907667e-05
539,,0.01590521472751801,0.005159064196050167,3.060472590732388e-05
540,,0.015784572842178487,0.00515922112390399,2.7384934583096765e-05
541,,0.015861812180491344,0.005158938933163881,2.4553941329941154e-05
542,,0.01578718264828305,0.005159095395356417,2.2609829102293588e-05
543,,0.01620421465899973,0.005158813204616308,2.158660936402157e-05
544,,0.01579527174626478,0.005158969201147556,2.1379924874054268e-05
545,,0.015846066495955297,0.005158689804375172,2.2000673197908327e-05
546,,0.015784583578327585,0.005158844403922558,2.325872083019931e-05
547,,0.015982961045855927,0.005158564541488886,2.509979094611481e-05
548,,0.015814837313004024,0.005158720072358847,2.73477089649532e-05
549,,0.01597363854907524,0.005158441141247749,2.9845024982932955e-05
550,,0.015797306081742696,0.005158596206456423,3.2631458452669904e-05
551,,0.016331221649258782,0.0051583182066679,3.515671778586693e-05
552,,0.015828685363262877,0.005158472340553999,3.566862505977042e-05
553,,0.015848479173921477,0.005158193875104189,3.312823173473589e-05
554,,0.015787877717050373,0.005158348008990288,3.0030549169168808e-05
555,,0.01584820690267528,0.005158069543540478,2.7147583750775084e-05
556,,0.015804335050133383,0.005158223677426577,2.4770188247202896e-05
557,,0.01589756648456515,0.0051579466089606285,2.3192636945168488e-05
558,,0.015788743835558183,0.005158100742846727,2.236408727185335e-05
559,,0.01578196618570301,0.005157824140042067,2.2307040126179345e-05
560,,0.01580985341742526,0.005157977342605591,2.2895874280948192e-05
561,,0.01577629918549591,0.0051577030681073666,2.409921398793813e-05
562,,0.01582324644948471,0.005157856736332178,2.5707133318064734e-05
563,,0.01577767988894753,0.005157581530511379,2.7589443561737426e-05
564,,0.015818451332176776,0.005157733801752329,3.0224873626139015e-05
565,,0.01578309860543446,0.00515745859593153,3.244459367124364e-05
566,,0.015811336112933505,0.005157611332833767,3.4531189157860354e-05
567,,0.01578007437512171,0.00515733752399683,3.3776119380490854e-05
568,,0.015789137364476263,0.00515748979523778,3.2250383810605854e-05
569,,0.01577413288002332,0.005157216917723417,2.9411203286144882e-05
570,,0.015782692115203514,0.005157367326319218,2.6759762477013282e-05
571,,0.015778776700075957,0.005157093983143568,2.471225343469996e-05
572,,0.015776306731981993,0.005157246720045805,2.333016527700238e-05
573,,0.01577247802879268,0.005156975705176592,2.269959259137977e-05
574,,0.015779023293069815,0.005157125648111105,2.2722495486959815e-05
575,,0.01577291449140802,0.0051568541675806046,2.3396914912154898e-05
576,,0.015791609823971875,0.00515700550749898,2.4562466933275573e-05
577,,0.015786679035885973,0.005156733561307192,2.619069528009277e-05
578,,0.015759556830615223,0.005156883969902992,2.78650095424382e-05
579,,0.015774851895137477,0.0051566134206950665,2.9599388653878123e-05
580,,0.015827811250872778,0.005156764294952154,3.148014366161078e-05
581,,0.015756033176460422,0.005156494211405516,3.31753290083725e-05
582,,0.01583135803386894,0.005156644154340029,3.498414298519492e-05
583,,0.015753408597715148,0.0051563759334385395,3.3050557249225676e-05
584,,0.015866083124897814,0.005156524945050478,2.9890892619732767e-05
585,,0.01574912298788977,0.005156256724148989,2.703605787246488e-05
586,,0.015768520864505007,0.005156405735760927,2.4666076569701545e-05
587,,0.01580024915444978,0.0051561384461820126,2.3087422960088588e-05
588,,0.01569482486388469,0.005156286526471376,2.2262880520429462e-05
589,,0.01571893415821109,0.005156019236892462,2.220926216978114e-05
590,,0.015702664637900064,0.0051561687141656876,2.2795535187469795e-05
591,,0.01580739453003737,0.005155901424586773,2.3992424758034758e-05
592,,0.015694866279713802,0.005156049504876137,2.5604587790439837e-05
593,,0.015712531910737584,0.0051557826809585094,2.7752659661928192e-05
594,,0.01568805653297247,0.005155931692570448,2.959479570563417e-05
595,,0.015725358372815645,0.005155665334314108,3.140011540381238e-05
596,,0.015698290244828644,0.005155814345926046,3.429217395023443e-05
597,,0.015708102302857987,0.005155547987669706,3.434333484619856e-05
598,,0.015689924076449938,0.00515569606795907,3.355598164489493e-05
599,,0.01570131987919329,0.005155431106686592,3.054797707591206e-05
600,,0.015687665669475406,0.005155578721314669,2.7439598852652125e-05
601,,0.015702886724874174,0.005155314691364765,2.4918530471040867e-05
602,,0.01569700267094332,0.005155462305992842,2.3141325073083863e-05
603,,0.015685099874454114,0.005155197810381651,2.2195998099050485e-05
604,,0.015674728731356367,0.0051553440280258656,2.1978141376166604e-05
605,,0.015663774556270684,0.005155080929398537,2.2542604710906744e-05
606,,0.015666821769028727,0.005155228078365326,2.3638587663299404e-05
607,,0.01568467509449148,0.005154965911060572,2.5238497983082198e-05
608,,0.015665682306523616,0.005155111197382212,2.7080926884082146e-05
609,,0.0156697100552394,0.005154849030077457,2.9283413823577575e-05
610,,0.01567051330634239,0.005154996179044247,3.070312232011929e-05
611,,0.015702999309642866,0.005154734011739492,3.219303107471205e-05
612,,0.015676727867787354,0.005154880229383707,3.369194018887356e-05
613,,0.015675528687819913,0.005154620390385389,3.2900399673962966e-05
614,,0.01566416633370813,0.005154765211045742,3.160422056680545e-05
615,,0.015678927866368608,0.00515450444072485,2.8993426894885488e-05
616,,0.015666658306746923,0.00515464972704649,2.6431738660903648e-05
617,,0.01567090665073068,0.005154389422386885,2.447254883009009e-05
618,,0.015668870178315808,0.005154534243047237,2.3176080503617413e-05
619,,0.015669334348914758,0.005154274869710207,2.2616373826167546e-05
620,,0.015665457264002116,0.005154419224709272,2.2701959096593782e-05
621,,0.015682074127123226,0.005154161248356104,2.3418135242536664e-05
622,,0.015665624706561108,0.005154305603355169,2.460924952174537e-05
623,,0.01567169609403488,0.005154048092663288,2.617272548377514e-05
624,,0.015661129069472462,0.005154191982001066,2.7832686100737192e-05
625,,0.015779117294171193,0.00515393353998661,2.957119795610197e-05
626,,0.015660747525780772,0.005154078360646963,3.243197352276184e-05
627,,0.015687066171684246,0.005153821315616369,3.3829845051513985e-05
628,,0.01566714494989742,0.005153963807970285,3.6608344089472666e-05
629,,0.015790320205374575,0.0051537067629396915,3.4114800655515864e-05
630,,0.015673671381340508,0.005153850186616182,3.1764157029101625e-05
631,,0.015689814676475042,0.00515359453856945,2.7521708034328185e-05
632,,0.01565631169613995,0.005153737962245941,2.409768603683915e-05
633,,0.015671761821045304,0.0051534827798604965,2.1787962396047078e-05
634,,0.015654865847307468,0.005153624340891838,2.0493152987910435e-05
635,,0.015818942099727833,0.005153369624167681,2.017205952142831e-05
636,,0.01565043046471746,0.00515351165086031,2.0694105842267163e-05
637,,0.01577234037604712,0.005153257865458727,2.2023195924703032e-05
638,,0.01565584418001186,0.005153400357812643,2.4001457859412767e-05
639,,0.01570904798714495,0.005153147503733635,2.6469509975868277e-05
640,,0.015656862184936483,0.005153288133442402,2.9038008506176993e-05
641,,0.01567348109718157,0.005153035279363394,3.1279334507416934e-05
642,,0.015655434483394952,0.005153176374733448,3.3065920433728024e-05
643,,0.01567241995438246,0.005152923986315727,3.4805660106940195e-05
644,,0.015651227922400843,0.0051530650816857815,3.5162767744623125e-05
645,,0.015671569462762987,0.005152812693268061,3.280180681031197e-05
646,,0.01565729912872155,0.00515295285731554,2.9720767997787334e-05
647,,0.015648646095262207,0.0051527018658816814,2.6640946089173667e-05
648,,0.01565009810396967,0.005152841564267874,2.421881799818948e-05
649,,0.015671967638491362,0.005152591038495302,2.2616024580202065e-05
650,,0.01565325974663601,0.0051527307368814945,2.1805268261232413e-05
651,,0.015668542850846245,0.00515248067677021,2.178540307795629e-05
652,,0.015650531983605796,0.00515262084081769,2.244376446469687e-05
653,,0.015680955441921874,0.005152371246367693,2.372975905018393e-05
654,,0.0156514675324455,0.005152510013431311,2.5446093786740676e-05
655,,0.015676419990624108,0.005152262281626463,2.741784010140691e-05
656,,0.01565627786872186,0.005152400117367506,2.9270633604028262e-05
657,,0.015695211912996453,0.005152151919901371,3.085310527239926e-05
658,,0.015651044356712177,0.005152290686964989,3.244137405999936e-05
659,,0.015644636348362474,0.005152043420821428,3.2933723559835926e-05
660,,0.015684664940310525,0.005152181722223759,3.217564517399296e-05
661,,0.015645748553485512,0.005151934456080198,3.0133454856695607e-05
662,,0.01568422567518232,0.005152071826159954,2.786600452964194e-05
663,,0.015642214797653327,0.005151825025677681,2.5916748199961148e-05
664,,0.015660411620244175,0.005151963327080011,2.4431890778942034e-05
665,,0.015642147762908933,0.005151716526597738,2.3564554794575088e-05
666,,0.01565428183779521,0.005151854362338781,2.3264719857252203e-05
667,,0.015642382705879802,0.0051516080275177956,2.3551945560029708e-05
668,,0.015650964365720617,0.005151745863258839,2.4298646167153493e-05
669,,0.015639712867000274,0.00515149999409914,2.5447379812248982e-05
670,,0.015634086239405817,0.005151637364178896,2.6776533559313975e-05
671,,0.015635785889384468,0.005151392892003059,2.8148755518486723e-05
672,,0.015617115730427764,0.005151530262082815,2.9767194064334035e-05
673,,0.015618276669606636,0.005151285789906979,3.070832462981343e-05
674,,0.01561882780326246,0.00515142222866416,3.393157385289669e-05
675,,0.015619213252810087,0.0051511796191334724,3.306842700112611e-05
676,,0.015615443264812397,0.005151315592229366,3.103297422057949e-05
677,,0.015615155833888323,0.005151071585714817,2.8422899049473926e-05
678,,0.015621585307224099,0.005151208955794573,2.599595427454915e-05
679,,0.015615700508535318,0.005150964949280024,2.4164073693100363e-05
680,,0.015623925624638949,0.0051511009223759174,2.2990419893176295e-05
681,,0.015613700639016166,0.005150859244167805,2.253841194033157e-05
682,,0.01563562469359841,0.005150993354618549,2.271394077979494e-05
683,,0.015622257557157706,0.005150751676410437,2.3497761503676884e-05
684,,0.015627515081049842,0.005150886252522469,2.472906999173574e-05
685,,0.015616311923130068,0.0051506455056369305,2.635680721141398e-05
686,,0.015619169214958397,0.005150780081748962,2.8594846298801713e-05
687,,0.01561661620753652,0.005150540266185999,3.0185297873686068e-05
688,,0.015617063192859357,0.005150674842298031,3.121265399386175e-05
689,,0.015613317817786713,0.005150435026735067,3.197177284164354e-05
690,,0.015613399136722224,0.005150570534169674,3.250273584853858e-05
691,,0.015614757737022403,0.005150331184267998,3.054064291063696e-05
692,,0.015613905058733593,0.005150464829057455,2.8338281481410377e-05
693,,0.015614717214173339,0.0051502264104783535,2.6342693672631867e-05
694,,0.015624088352211298,0.0051503595896065235,2.4753191610216163e-05
695,,0.015613719629297479,0.005150121171027422,2.3755739675834775e-05
696,,0.015616310133157126,0.005150254350155592,2.3313614292419516e-05
697,,0.015621468148667966,0.00515001593157649,2.3460883312509395e-05
698,,0.015627065573271388,0.005150149576365948,2.407782267255243e-05
699,,0.01561428349100169,0.0051499116234481335,2.5121156795648858e-05
700,,0.015618144508797949,0.0051500448025763035,2.6384526790934615e-05
701,,0.01561119680202182,0.005149806383997202,2.775907159957569e-05
702,,0.015617708157780647,0.005149940960109234,2.8940290576429106e-05
703,,0.015615987102512004,0.005149704869836569,3.0176764994394034e-05
704,,0.015613676325162779,0.005149836651980877,3.152284989482723e-05
705,,0.015605338774042014,0.005149601958692074,3.111481055384502e-05
706,,0.01561156878835203,0.005149734206497669,3.259557342971675e-05
707,,0.01560639757179147,0.005149498116225004,3.07233895000536e-05
708,,0.01560484168444521,0.005149630829691887,2.8955217203474604e-05
709,,0.01558317274065345,0.005149394739419222,2.6574733055895194e-05
710,,0.015585140127343402,0.005149527452886105,2.4528922949684784e-05
711,,0.01558523044026938,0.0051492927595973015,2.316883546882309e-05
712,,0.015587313153236788,0.005149424076080322,2.2486634406959638e-05
713,,0.015587404942062238,0.005149190314114094,2.2501293642562814e-05
714,,0.015585087246413967,0.005149319767951965,2.3100805265130475e-05
715,,0.015582665626010283,0.005149087868630886,2.424168269499205e-05
716,,0.015581667075531295,0.005149217788130045,2.5722778445924632e-05
717,,0.015581562880342795,0.005148985423147678,2.7396958103054203e-05
718,,0.015590182843030997,0.0051491158083081245,2.9267068384797312e-05
719,,0.015581833042434271,0.005148884374648333,3.055565684917383e-05
720,,0.015582972765036692,0.0051490142941474915,3.41535996994935e-05
721,,0.015583355280889563,0.005148783326148987,3.4225980925839394e-05
722,,0.01559442456150169,0.005148912314325571,3.4069878893205896e-05
723,,0.015582166703092244,0.005148681811988354,3.0901574064046144e-05
724,,0.015581455685328668,0.005148811731487513,2.7430292902863584e-05
725,,0.015583134061556043,0.005148581229150295,2.4509372451575473e-05
726,,0.015579078263553309,0.005148709286004305,2.2439822714659385e-05
727,,0.015584898529070839,0.0051484801806509495,2.130007305822801e-05
728,,0.015578364310718212,0.005148608703166246,2.0981182387913577e-05
729,,0.015579745387958279,0.005148379597812891,2.1462134100147523e-05
730,,0.015597511512602972,0.005148507189005613,2.2610418454860337e-05
731,,0.015578442192437035,0.005148277617990971,2.4357250367756933e-05
732,,0.015582887404075985,0.005148406606167555,2.644155938469339e-05
733,,0.015580648459419736,0.005148179829120636,2.862525070668198e-05
734,,0.015578358759875632,0.005148306954652071,3.068622390856035e-05
735,,0.015576476841531739,0.005148079711943865,3.211932926205918e-05
736,,0.015577906626139552,0.005148207303136587,3.401415960979648e-05
737,,0.015575745669112519,0.005147980526089668,3.3164764317916706e-05
738,,0.015583426863378814,0.005148106720298529,3.1591407605446875e-05
739,,0.015574926232188912,0.005147881340235472,2.8822605599998496e-05
740,,0.01557860019307193,0.005148008000105619,2.6260289814672433e-05
741,,0.015574947636002544,0.005147782154381275,2.4290306100738235e-05
742,,0.015575241892951156,0.005147908348590136,2.2974476451054215e-05
743,,0.015575617704243575,0.005147683434188366,2.2391161110135727e-05
744,,0.0155751339786855,0.005147809162735939,2.2449326934292912e-05
745,,0.015574818058816746,0.005147584248334169,2.3136826712288894e-05
746,,0.015581048190620419,0.00514771044254303,2.430035237921402e-05
747,,0.01557147554350565,0.00514748552814126,2.5842204195214435e-05
748,,0.015575211567671405,0.005147612188011408,2.748391307250131e-05
749,,0.015571733717189189,0.0051473877392709255,2.9136846933397464e-05
750,,0.01557675483477075,0.005147513933479786,3.05515895888675e-05
751,,0.015573068920524055,0.005147289950400591,3.101750917267054e-05
752,,0.015571147443211102,0.005147415213286877,3.146373273921199e-05
753,,0.01557250300527374,0.005147191695868969,3.115533763775602e-05
754,,0.015573827921716665,0.005147318355739117,2.941924140031915e-05
755,,0.015571231287747652,0.005147095303982496,2.75647562375525e-05
756,,0.015582446971663007,0.005147220101207495,2.591080919955857e-05
757,,0.015571274479312296,0.005146999377757311,2.467865306243766e-05
758,,0.015580143473853952,0.005147122777998447,2.3911590687930584e-05
759,,0.015565625580602595,0.005146901588886976,2.3689328372711316e-05
760,,0.015569812489017572,0.005147026386111975,2.3922364562167786e-05
761,,0.015565175120913075,0.005146805662661791,2.4602148187113926e-05
762,,0.015599472117588732,0.00514692859724164,2.5564128009136766e-05
763,,0.015566488268940014,0.005146707873791456,2.6835219614440575e-05
764,,0.015574333429229443,0.00514683173969388,2.796426633722149e-05
765,,0.01556488223228733,0.005146612413227558,2.897711419791449e-05
766,,0.015575112377152799,0.00514673488214612,2.9447068300214596e-05
767,,0.015566428966001362,0.00514651695266366,2.9804812584188767e-05
768,,0.01557408428206035,0.005146639887243509,2.9329612516448833e-05
769,,0.015566468827837096,0.005146421957761049,2.857276012946386e-05
770,,0.015564016535227935,0.0051465448923408985,2.763106385827996e-05
771,,0.015564148627252368,0.005146326497197151,2.6753319616545923e-05
772,,0.015565264366315818,0.005146449431777,2.599548315629363e-05
773,,0.015564087497700208,0.005146231967955828,2.5511490093776956e-05
774,,0.015566738114151147,0.005146353971213102,2.527053584344685e-05
775,,0.015566463521000926,0.005146135110408068,2.5337631086586043e-05
776,,0.015570457345379247,0.00514625757932663,2.5614655896788463e-05
777,,0.015564725086556458,0.005146040581166744,2.6109477403224446e-05
778,,0.015586526647342005,0.005146161187440157,2.720066549954936e-05
779,,0.015564604802879661,0.005145946051925421,2.7994643460260704e-05
780,,0.015567068528374133,0.005146067123860121,3.0104532925179228e-05
781,,0.015564063177965356,0.005145852454006672,3.0146837161737494e-05
782,,0.015566082107376861,0.005145973060280085,3.0961891752667725e-05
783,,0.015564869354655309,0.005145758856087923,2.946636413980741e-05
784,,0.015564380809770224,0.005145879462361336,2.7620295441010967e-05
785,,0.015563753913692737,0.0051456657238304615,2.5998382625402883e-05
786,,0.015565880134587009,0.0051457853987813,2.4730743461987004e-05
787,,0.015564062145555018,0.005145571660250425,2.3974129362613894e-05
788,,0.015566565387759116,0.005145690403878689,2.3689788577030413e-05
789,,0.015566452746454237,0.0051454780623316765,2.3912743927212432e-05
790,,0.015567120289370759,0.005145597271621227,2.4520350052625872e-05
791,,0.015562004969983471,0.005145384930074215,2.5524603188387118e-05
792,,0.015577928640855809,0.005145504139363766,2.661656435520854e-05
793,,0.015563228838986923,0.005145291797816753,2.811342892528046e-05
794,,0.015562332380177587,0.005145411007106304,2.9263328542583622e-05
795,,0.015555134744759854,0.005145200062543154,2.978734119096771e-05
796,,0.015578222897324998,0.005145317874848843,3.2078547519631684e-05
797,,0.015554228194141364,0.005145106930285692,3.103171184193343e-05
798,,0.015559284488731177,0.005145226139575243,2.9616214305860922e-05
799,,0.015554647197364184,0.005145014729350805,2.8367956474539824e-05
800,,0.015558578262102033,0.005145133938640356,2.6435409381520003e-05
801,,0.01555467261352481,0.00514492392539978,2.487624078639783e-05
802,,0.015559679679884012,0.005145041737705469,2.380285513936542e-05
803,,0.015558558809028093,0.005144833121448755,2.331892574147787e-05
804,,0.015542200366761745,0.005144949536770582,2.3348666218225844e-05
805,,0.015543043572146613,0.005144740454852581,2.3895350750535727e-05
806,,0.01555248080264102,0.00514485826715827,2.4809451133478433e-05
807,,0.015541007639285658,0.005144649185240269,2.6014784452854656e-05
808,,0.015553084966785168,0.005144766066223383,2.727118589973543e-05
809,,0.015540387894157775,0.005144557915627956,2.8795842808904126e-05
810,,0.015591553068171012,0.005144675727933645,3.074955748161301e-05
811,,0.015569363971076037,0.005144467577338219,3.096265209023841e-05
812,,0.015543373830717957,0.005144583992660046,3.0692335712956265e-05
813,,0.015539930053764141,0.005144376773387194,2.9823280783602968e-05
814,,0.015543961946049583,0.005144493188709021,2.8142063456471078e-05
815,,0.015549063021018123,0.005144287832081318,2.6545301807345822e-05
816,,0.015540281224871989,0.005144402850419283,2.5213043045368977e-05
817,,0.015538169550688543,0.005144196562469006,2.4333063265657984e-05
818,,0.01555960882610179,0.0051443129777908325,2.389360270171892e-05
819,,0.01553762927857692,0.005144106689840555,2.3942411644384265e-05
820,,0.0155556401709443,0.005144223105162382,2.4376207875320688e-05
821,,0.015537879775690449,0.005144017748534679,2.517187203920912e-05
822,,0.01553934836975146,0.005144132766872644,2.636195858940482e-05
823,,0.015538331614390602,0.005143928807228804,2.739285810093861e-05
824,,0.015538938928392169,0.005144043359905481,2.9034406907157972e-05
825,,0.015537341857704879,0.005143838934600353,2.9569891921710223e-05
826,,0.015546108675985335,0.005143953487277031,3.1385810871142894e-05
827,,0.0155361539311931,0.005143750924617052,3.055294291698374e-05
828,,0.015542274238406402,0.0051438650116324425,2.904200846387539e-05
829,,0.01553644311212249,0.005143662448972464,2.782096817099955e-05
830,,0.015537409534497238,0.005143776535987854,2.6251738745486364e-05
831,,0.015536172951178226,0.00514357490465045,2.50222747126827e-05
832,,0.015537131817129075,0.0051436880603432655,2.419142037979327e-05
833,,0.015536917905489844,0.005143485963344574,2.3861579393269494e-05
834,,0.015539688006833733,0.00514359911903739,2.3955561118782498e-05
835,,0.01553689954411318,0.005143397022038698,2.453284105286002e-05
836,,0.015557131837628487,0.005143510177731514,2.5331248252769e-05
837,,0.015537943757509713,0.005143309943377972,2.634085285535548e-05
838,,0.015541811009392198,0.005143422167748213,2.7435062293079682e-05
839,,0.015538343856270941,0.005143222864717245,2.8599368306458928e-05
840,,0.015540626005950851,0.005143335554748774,2.9729495508945547e-05
841,,0.01553538437181259,0.0051431357860565186,3.001601180585567e-05
842,,0.015545424182511619,0.00514324801042676,3.182238287990913e-05
843,,0.015539168150357384,0.005143049173057079,3.027968887181487e-05
844,,0.015535959845131581,0.0051431613974273205,2.9247339625726454e-05
845,,0.015537073990225695,0.00514296256005764,2.71539011009736e-05
846,,0.015535218630253774,0.005143074784427881,2.5300887500634417e-05
847,,0.015536542065771718,0.0051428754813969135,2.3963018975337036e-05
848,,0.015533955391405528,0.00514298677444458,2.318589758942835e-05
849,,0.01553324465565356,0.0051427879370749,2.3000029614195228e-05
850,,0.01553394179257292,0.0051428996957838535,2.3322925699176267e-05
851,,0.015533692607177678,0.005142702255398035,2.4136161300702952e-05
852,,0.015534157107350281,0.005142814014106989,2.526392381696496e-05
853,,0.01553319240839704,0.005142617039382458,2.6601379431667738e-05
854,,0.01553748318080311,0.005142728332430124,2.7875221348949708e-05
855,,0.015533372929681315,0.005142532289028168,2.9051587262074463e-05
856,,0.01553521342169853,0.00514264265075326,3.0261982828960754e-05
857,,0.015533318192944363,0.00514244707301259,3.117921369266696e-05
858,,0.015540392327790533,0.00514255603775382,3.1601000955561176e-05
859,,0.015531957152473049,0.0051423609256744385,3.0195649742381647e-05
860,,0.015520425560599908,0.00514247128739953,2.8321997888269834e-05
861,,0.015523054236873442,0.005142275709658861,2.6535242795944214e-05
862,,0.015514531609742897,0.00514238653704524,2.484239848854486e-05
863,,0.015526319907124303,0.005142191890627146,2.3757595045026392e-05
864,,0.015556150592004315,0.005142300855368376,2.3124755898606963e-05
865,,0.015503868503890255,0.0051421066746115685,2.31047688430408e-05
866,,0.015509588516687538,0.00514221703633666,2.352691808482632e-05
867,,0.015503434664046052,0.005142022855579853,2.4433562430203892e-05
868,,0.015518473284500116,0.00514213228598237,2.5602499590604566e-05
869,,0.015502376992564315,0.005141939502209425,2.6953313863486983e-05
870,,0.015512791483570017,0.00514204753562808,2.8511271011666395e-05
871,,0.015502688604614848,0.00514185568317771,2.9821247153449804e-05
872,,0.015505110379943149,0.005141964182257652,3.401188223506324e-05
873,,0.015502367157685049,0.005141771398484707,3.343830758240074e-05
874,,0.015506071940116726,0.005141879431903362,3.247959102736786e-05
875,,0.015496431933848209,0.0051416875794529915,3.0192048143362626e-05
876,,0.015498835153715003,0.00514179514721036,2.700485310924705e-05
877,,0.015497290357948248,0.005141604226082563,2.4176191800506786e-05
878,,0.015498473857444203,0.005141713190823793,2.2190746676642448e-05
879,,0.01551120986866434,0.005141521338373423,2.1092755559948273e-05
880,,0.015506303173446069,0.005141629837453365,2.079393198073376e-05
881,,0.015496833672055729,0.0051414393819868565,2.127553671016358e-05
882,,0.015495922747707837,0.0051415469497442245,2.2407550204661675e-05
883,,0.015496563759909127,0.005141357891261578,2.4116299755405635e-05
884,,0.015496757586398366,0.005141464062035084,2.6150404664804228e-05
885,,0.015495816692750136,0.0051412745378911495,2.838176988007035e-05
886,,0.015497176566458461,0.005141382571309805,3.0445145966950804e-05
887,,0.015496189143808983,0.005141192115843296,3.188164919265546e-05
888,,0.015499357852324544,0.005141299683600664,3.355590160936117e-05
889,,0.015495371917651997,0.0051411110907793045,3.244776598876342e-05
890,,0.015498639430741343,0.005141217727214098,3.1368170311907306e-05
891,,0.01549585685964361,0.005141029134392738,2.850550299626775e-05
892,,0.015495671858358248,0.005141135770827532,2.5892437406582758e-05
893,,0.015495562727361772,0.005140948574990034,2.386915912211407e-05
894,,0.01550142324873237,0.005141053814440966,2.2525342501467094e-05
895,,0.015494528010801615,0.005140866618603468,2.192249485233333e-05
896,,0.01550546187893409,0.005140973255038261,2.19750090764137e-05
897,,0.015494838811797838,0.005140786059200764,2.2665630240226164e-05
898,,0.015494337894178898,0.00514089222997427,2.3847933334764093e-05
899,,0.0154947463467175,0.0051407054997980595,2.5481185730313882e-05
900,,0.015498607992478439,0.005140810273587704,2.7158004741067998e-05
901,,0.015493726249565618,0.005140624940395355,2.8718392059090547e-05
902,,0.015493480704698885,0.0051407297141849995,2.981593570439145e-05
903,,0.015493220468398405,0.005140544846653938,3.0441089620580897e-05
904,,0.015492742431575243,0.00514065008610487,3.058157381019555e-05
905,,0.015493061564374007,0.005140465218573809,2.9744454877800308e-05
906,,0.015496531847850195,0.005140569992363453,2.910173498094082e-05
907,,0.015492649618328327,0.005140385124832392,2.7987352950731292e-05
908,,0.015495223326890345,0.005140489432960749,2.6431651349412277e-05
909,,0.015501287853244486,0.005140305031090975,2.5158280550385825e-05
910,,0.015527155192887294,0.005140410270541906,2.425475940981414e-05
911,,0.01549477878428172,0.005140225403010845,2.3824868549127132e-05
912,,0.01547460780975875,0.005140329711139202,2.3815595341147855e-05
913,,0.015480126996923787,0.005140147637575865,2.4232860596384853e-05
914,,0.01546770492931919,0.0051402500830590725,2.4946615667431615e-05
915,,0.015465783924735061,0.005140068009495735,2.5952758733183146e-05
916,,0.015501567546843195,0.0051401713863015175,2.6928952138405293e-05
917,,0.015444323489527144,0.00513998931273818,2.7880892957909964e-05
918,,0.015448836825147891,0.00514009315520525,2.8724753065034747e-05
919,,0.015434965097282951,0.0051399096846580505,2.9281729439389892e-05
920,,0.015436228342203965,0.0051400139927864075,3.183505396009423e-05
921,,0.015433602908639137,0.0051398323848843575,3.074214328080416e-05
922,,0.015461193761501726,0.0051399352960288525,2.931263043137733e-05
923,,0.015429195586124229,0.005139754619449377,2.7227595637668855e-05
924,,0.015427645446304114,0.0051398565992712975,2.5375153200002387e-05
925,,0.015428489026583623,0.005139677319675684,2.4017293981160037e-05
926,,0.01543442387356259,0.005139778833836317,2.3184520614449866e-05
927,,0.01543722669419046,0.005139599088579416,2.2937438188819215e-05
928,,0.015431505354907518,0.005139701068401337,2.319139093742706e-05
929,,0.015426899512843607,0.005139521788805723,2.3928405425976962e-05
930,,0.015430866790199888,0.005139623768627644,2.4986053176689893e-05
931,,0.015430063993268997,0.00513944448903203,2.6330522814532742e-05
932,,0.015432882398149344,0.005139545537531376,2.7887705073226243e-05
933,,0.015427876219974166,0.005139367189258337,2.8858068617410026e-05
934,,0.015430684054892535,0.00513946870341897,3.062318137381226e-05
935,,0.015428106861260815,0.005139290355145931,3.08327071252279e-05
936,,0.015431497130558901,0.005139392334967852,3.148205723846331e-05
937,,0.01542677569616534,0.0051392144523561,2.995310387632344e-05
938,,0.015428355922974752,0.005139315500855446,2.8055344955646433e-05
939,,0.015426681094764954,0.005139137618243694,2.5969522539526224e-05
940,,0.015426571024417086,0.00513923866674304,2.424872582196258e-05
941,,0.015426918701979014,0.005139061715453863,2.317560756637249e-05
942,,0.015427428347232472,0.005139162763953209,2.2630432795267552e-05
943,,0.015426921442912273,0.005138984881341457,2.2732092475052923e-05
944,,0.015426554082067086,0.005139085464179516,2.3281751055037603e-05
945,,0.015427586956592344,0.0051389094442129135,2.4327360733877867e-05
946,,0.015426800424425936,0.005139009095728397,2.5580733563401736e-05
947,,0.01542588949228572,0.005138833541423082,2.7005302399629727e-05
948,,0.01542584207634311,0.005138934124261141,2.8538255719467998e-05
949,,0.015427846958641214,0.005138759035617113,2.982194746437017e-05
950,,0.015445511155757027,0.005138858687132597,3.0337525458890013e-05
951,,0.015426366982659395,0.005138684529811144,3.0459726986009628e-05
952,,0.01543460060882351,0.005138783250004053,2.9265798730193637e-05
953,,0.015425488091408136,0.005138608161360025,2.7941681764787063e-05
954,,0.015423126930534206,0.005138709209859371,2.6453135433257557e-05
955,,0.015422479168984714,0.005138534586876631,2.5274837753386237e-05
956,,0.01542261898272402,0.005138633772730827,2.437092007312458e-05
957,,0.015421601768833068,0.0051384586840868,2.395605406491086e-05
958,,0.015421312862134634,0.005138558801263571,2.388221946603153e-05
959,,0.015421436160958998,0.005138384643942118,2.4260953068733215e-05
960,,0.015424830753431958,0.005138483364135027,2.4873012080206536e-05
961,,0.015421526561314194,0.005138310603797436,2.5765089958440512e-05
962,,0.015437419957753322,0.005138409789651632,2.6739890017779544e-05
963,,0.01544467145772931,0.0051382374949753284,2.761293035291601e-05
964,,0.015434198528005729,0.005138335283845663,2.98113955068402e-05
965,,0.01540920578002408,0.005138163920491934,3.065975761273876e-05
966,,0.015430929087798534,0.005138262175023556,3.3037526009138674e-05
967,,0.015409677261725766,0.005138090346008539,3.137584644719027e-05
968,,0.015410747291289884,0.005138188600540161,3.000774813699536e-05
969,,0.015410598457872201,0.00513801584020257,2.782290721370373e-05
970,,0.01543895237868025,0.005138114560395479,2.501920607755892e-05
971,,0.015407940313099276,0.005137942731380463,2.3007747586234473e-05
972,,0.015406261289435756,0.005138040520250797,2.1671341528417543e-05
973,,0.015409168559387747,0.005137869622558355,2.1161466065677814e-05
974,,0.015408934623696418,0.005137967877089977,2.1314890545909293e-05
975,,0.015406658305222143,0.005137796979397535,2.218175541202072e-05
976,,0.01540309247360663,0.005137895233929157,2.3531378246843815e-05
977,,0.015402387717279187,0.005137725733220577,2.5334189558634534e-05
978,,0.015401298268117949,0.0051378230564296246,2.7230596970184706e-05
979,,0.015405480449029433,0.0051376535557210445,2.9229702704469673e-05
980,,0.015402292880098655,0.005137750878930092,3.082267357967794e-05
981,,0.015400491162978392,0.0051375809125602245,3.13038908643648e-05
982,,0.015411060469875417,0.0051376777701079845,3.162557550240308e-05
983,,0.015401584427868426,0.005137509200721979,3.0514842364937067e-05
984,,0.015404352480028671,0.0051376051269471645,2.8451077014324255e-05
985,,0.01540073390471358,0.005137436091899872,2.648080226208549e-05
986,,0.015401585964328508,0.005137533415108919,2.4755925551289693e-05
987,,0.015399814941613283,0.0051373643800616264,2.359857717237901e-05
988,,0.01539903526156413,0.0051374612376093864,2.2919977709534578e-05
989,,0.015399310281479311,0.005137293599545956,2.285586015204899e-05
990,,0.015400447496330736,0.005137389991432428,2.3224498363560997e-05
991,,0.015399406429461126,0.005137222819030285,2.4085700715659186e-05
992,,0.015399792705772939,0.005137319210916758,2.5177692805300467e-05
993,,0.015399416960872785,0.005137152038514614,2.6511677788221277e-05
994,,0.015398759974670637,0.005137248896062374,2.765464159892872e-05
995,,0.015398973346654498,0.005137081723660231,2.8644453777815215e-05
996,,0.015399886912810022,0.005137177184224129,3.0108110877336003e-05
997,,0.015397398456416743,0.0051370104774832726,3.0138897272991017e-05
998,,0.015426460925221666,0.005137106403708458,3.1553892767988145e-05
999,,0.015398152384830109,0.0051369392313063145,3.014529102074448e-05


==> data/model_predictions.csv <==
index,Data,L_BFGS_B,COBYLA,linear,nn
2019-01-01,-0.98209817,,,,
2019-02-01,0.6401210099999999,,,,
2019-03-01,-0.6200949099999999,,,,
2019-04-01,-0.20430464,,,,
2019-05-01,0.03240175,,,,
2019-06-01,0.058234099999999976,,,,
2019-07-01,1.3912205699999998,,,,
2019-08-01,0.12350106000000005,,,,
2019-09-01,1.52219094,,,,
2019-10-01,-2.9984895199999997,,,,
2019-11-01,-0.30476099,,,,
2019-12-01,1.24030048,,,,
2020-01-01,-0.33892024,-0.7814297457105067,0.2316059712539644,-0.7858629728726857,-0.3833439416654621
2020-02-01,-0.5995408299999999,0.23983775558769682,0.22564409991552337,-0.5139314528992708,-0.6546848677154976
2020-03-01,0.02705122999999998,0.3791956286714259,-0.4110971022249328,0.09679687665213166,-0.02104578710797638
2020-04-01,0.06834429999999993,0.057121381576569374,0.3433988634776813,0.19918454917565165,0.011815218792812072
2020-05-01,-0.2473880299999999,0.040872235183729316,-0.7382403936734896,-0.21064233256188766,-0.3093619608044173
2020-06-01,-0.28486937000000007,0.10709071583573304,1.3970668542046336,-0.17398713953859551,-0.3243838156454753
2020-07-01,1.7479656499999998,0.7930129242559513,0.2383315504490889,1.610117375197882,1.7120257968696526
2020-08-01,-0.49951484999999984,-0.6948418254011062,-0.4208236078406849,-0.9265538467258577,-0.5381317819925712
2020-09-01,0.23297616999999993,0.6315308981277062,0.22409895165275318,0.6406670247321669,0.1873918379130265
2020-10-01,-0.7735436600000001,-0.7490161002440281,0.2403705395865179,-0.7144535350466537,-0.8119597059322253
2020-11-01,-0.34481333999999997,0.3456266597929496,0.20860859538594345,0.891678053265093,-0.3872962051831339
2020-12-01,-0.10193687,0.7350415762922836,0.07337374740019861,1.181860766159156,-0.1521514847888542
2021-01-01,0.5095537599999999,0.16003838089069317,0.2689857948299618,0.3216507529932709,0.44880004958640196
2021-02-01,-0.56152773,-0.3059101771487709,0.4283032022038547,-0.541506076480169,-0.5981844033315579
2021-03-01,0.27750378,0.378559618188311,-0.6098106624130916,0.13535761519605935,0.20977085816875413
2021-04-01,0.6946953800000001,0.03100561859296753,0.40431661314077305,-0.1900819334913765,0.6479798438829573
2021-05-01,-0.5629718600000001,-0.3361832300608923,-0.028207121596206506,-0.457198559632279,-0.6090455601419416
2021-06-01,1.18575253,0.15356935085259632,0.47001754958842434,-0.11066088690190941,1.1261000427224486
2021-07-01,0.8255403900000001,0.0861736949615754,0.1484665758925649,0.3754625748331737,0.7696007810345118
2021-08-01,-1.05761509,-0.5967723691928571,0.2512013277015854,-0.7848337434755996,-1.0990593279351137
2021-09-01,2.4626181900000006,0.8057942206706115,-0.1448201322846839,0.7458021852407885,2.407252997043946
2021-10-01,-2.1345510900000004,-1.3227381076233897,0.2565135097486649,-1.4349880764923564,-2.1568275615666725
2021-11-01,1.7019097400000003,0.7645850736421705,0.18500903130398755,0.8954174264250664,1.6353360416234557
2021-12-01,-0.44452905000000026,-0.6641466908442701,-0.2935829206693721,-0.9183304969297448,-0.48563747562881704
2022-01-01,0.28213041999999994,0.128653101302887,0.7101390384071582,0.1722249205724205,0.2332926964974692
2022-02-01,-1.5995981099999999,-0.14598368406345932,-0.34086210811765477,-0.721839327495303,-1.641781282637449
2022-03-01,1.18990491,0.8167510156497767,-0.18779969677012512,0.9080500997767371,1.1189493314453607
2022-04-01,1.0169927600000002,-0.18795433672623044,0.6852835432453154,-0.21217627478041423,0.9570750005869416
2022-05-01,-1.8970610400000005,-0.7582475606814207,-1.0522146630140154,-1.7031156312396292,-1.9373752299125075
2022-06-01,-0.12556635999999988,0.9307912132749118,1.2047390436937762,0.6275104006263996,-0.17381604924780727
2022-07-01,-0.5618845599999999,0.767982874289836,-0.6452394057372691,1.7529564789703116,0.7619507322406961
2022-08-01,0.44100767999999996,-0.15360419620286464,0.5931717782771299,-0.03249306431511999,-0.23591206438223167
2022-09-01,0.64136106,0.67432242729256,-0.20018140840957852,0.7307690139687565,1.631121236907187
2022-10-01,2.97234394,-0.8881565147266092,0.9599814589765578,-1.4949755576255492,-1.0973310967423022
2022-11-01,-3.54791595,-1.0835117585035634,-0.38345794503222524,-1.5725514601447044,-1.2577917224612938
2022-12-01,-0.24007898999999977,1.344824023334977,-0.39995069766802044,1.423211240480347,3.632090015534074
2023-01-01,0.6174583900000001,0.5367782973708914,0.5064943828894983,2.197486823026595,1.0444723628207437
2023-02-01,2.0187678,-0.6704934024638683,0.1938950536123046,0.1584330203228499,-0.47281192785673304
2023-03-01,-0.12264711000000034,-0.6732867250781457,0.22403499647161204,-1.9269529384408346,-1.442793160390516
2023-04-01,-1.34526007,0.38714157299157154,-0.07892727302788062,-0.14822146513081566,1.223578930400219
2023-05-01,0.40942113000000036,0.32480192264116303,0.08528856942362732,0.6769517460964475,-0.6010581402497133
2023-06-01,-1.8500622600000003,-0.04870459122954587,-1.293517702661397,0.37602033342480506,-0.5687605069512348
2023-07-01,4.725084900000001,0.4494717746894867,1.9197164045729067,0.6239136144966987,0.24755627973557515
2023-08-01,-0.6176885700000003,-2.0360421966788276,-0.1323577190794686,-2.556467604324492,-0.42507745381603323
2023-09-01,-0.12149348999999929,-0.26671665094650715,0.10954807908912945,-1.3529684944404832,-0.8143892375708042
2023-10-01,,-1.291478935466129,0.17721687549453097,-1.5875597352685935,-2.3254430903563077
2023-11-01,,0.43684264576665965,0.5791762211837873,0.5519281703340899,0.8969759818809615
2023-12-01,,0.11893699302170296,-0.21087312716612314,0.1244589727080743,0.17423302124875795
2024-01-01,,0.30672291551517,1.2734785219563356,0.7111451910167317,0.4824809309112572
2024-02-01,,-0.09069945722883428,-1.6875147946434417,-0.79221891705693,-1.2872454924511958
2024-03-01,,-0.35478704986031523,0.6424777042350701,-1.2527027234522827,0.15036157593063965
2024-04-01,,0.5972304243989375,-0.041459557771188565,1.4696644823517084,0.902779754961368
2024-05-01,,-0.809342802257689,0.5643068427304404,-1.962626713987906,-1.4404968443628092
2024-06-01,,1.5217517188177032,-0.030444145273057673,2.249973561527135,1.3693777052385128
2024-07-01,,-0.780833795382184,-0.08584134804065198,-1.069504629526462,-0.8291009514754808
2024-08-01,,0.19318097385044597,0.35264869809562827,0.09461146164797021,-0.6461194787931953


==> data/sales.csv <==
Date,Sales
2019-01-01,1788201.05
2019-02-01,806102.88
2019-03-01,1446223.89
2019-04-01,826128.98
2019-05-01,621824.34
2019-06-01,654226.09
2019-07-01,712460.19
2019-08-01,2103680.76
2019-09-01,2227181.82
2019-10-01,3749372.76
2019-11-01,750883.24
2019-12-01,446122.25
2020-01-01,1686422.73
2020-02-01,1347502.49
2020-03-01,747961.66
2020-04-01,775012.89
2020-05-01,843357.19
2020-06-01,595969.16
2020-07-01,311099.79
2020-08-01,2059065.44
2020-09-01,1559550.59
2020-10-01,1792526.76
2020-11-01,1018983.1
2020-12-01,674169.76
2021-01-01,572232.89
2021-02-01,1081786.65
2021-03-01,520258.92
2021-04-01,797762.7
2021-05-01,1492458.08
2021-06-01,929486.22
2021-07-01,2115238.75
2021-08-01,2940779.14
2021-09-01,1883164.05
2021-10-01,4345782.24
2021-11-01,2211231.15
2021-12-01,3913140.89
2022-01-01,3468611.84
2022-02-01,3750742.26
2022-03-01,2151144.15
2022-04-01,3341049.06
2022-05-01,4358041.82
2022-06-01,2460980.78
2022-07-01,2335414.42
2022-08-01,1773529.86
2022-09-01,2214537.54
2022-10-01,2855898.6
2022-11-01,5828242.54
2022-12-01,2280326.59
2023-01-01,2040247.6
2023-02-01,2657705.99
2023-03-01,4676473.79
2023-04-01,4553826.68
2023-05-01,3208566.61
2023-06-01,3617987.74
2023-07-01,1767925.48
2023-08-01,6493010.38
2023-09-01,5875321.81
2023-10-01,5753828.32


==> data/sales_preprocessed.csv <==
Date,Sales
2019-04-01,-0.13438456427149367
2019-05-01,0.03915426166216848
2019-06-01,-0.031468596518592504
2019-07-01,-0.032678840698932336
2019-08-01,0.02511214702280213
2019-09-01,-0.12365920057680763
2019-10-01,0.07685868683618272
2019-11-01,-0.25
2019-12-01,0.24999999999999994
2020-01-01,-0.0683804082537452
2020-02-01,-0.14359162813039286
2020-03-01,0.02554789402724035
2020-04-01,0.00912507051388077
2020-05-01,-0.04693311361582015
2020-06-01,-0.03824278982308744
2020-07-01,-0.01405796175349631
2020-08-01,0.054165560393955536
2020-09-01,-0.1876015547841552
2020-10-01,0.08879592600098905
2020-11-01,-0.09085466243325409
2020-12-01,0.029988733829289925
2021-01-01,-0.031726327740881896
2021-02-01,-0.010617856368384733
2021-03-01,-0.08870605278397045
2021-04-01,0.04806665481717057
2021-05-01,-0.04071026351711973
2021-06-01,-0.08841240996394908
2021-07-01,0.08980173359590016
2021-08-01,-0.10493764916179694
2021-09-01,-0.08262902133745538
2021-10-01,0.18105487063181838
2021-11-01,-0.3336785880427916
2021-12-01,0.29641547148637837
2022-01-01,-0.25241854527945695
2022-02-01,0.08472728523450837
2022-03-01,-0.12395165333571966
2022-04-01,0.15318181171999332
2022-05-01,-0.13742938739477056
2022-06-01,-0.12900555467913444
2022-07-01,0.15372685399763
2022-08-01,-0.10870184937849117
2022-09-01,0.030139501171290023
2022-10-01,-0.05520338619089621
2022-11-01,0.05646166795311916
2022-12-01,-0.36161571838286705
2023-01-01,0.349502503975754
2023-02-01,-0.11793326304500965
2023-03-01,-0.003949635987983386
2023-04-01,-0.15952162510560472
2023-05-01,0.010327667999581056
2023-06-01,0.08869399951308606
2023-07-01,-0.17746924924921825
2023-08-01,0.3116814672795329
2023-09-01,-0.4783634489083502
2023-10-01,0.19763729443594974

